Next-Step Hint Generation for Introductory Programming Using Large Language Models

Large Language Models possess skills such as answering questions, writing essays or solving programming exercises. Since these models are easily accessible, researchers have investigated their capabilities and risks for programming education. This work explores how LLMs can contribute to programming education by supporting students with automated next-step hints. We investigate prompt practices that lead to effective next-step hints and use these insights to build our StAP-tutor. We evaluate this tutor by conducting an experiment with students, and performing expert assessments. Our findings show that most LLM-generated feedback messages describe one specific next step and are personalised to the student's code and approach. However, the hints may contain misleading information and lack sufficient detail when students approach the end of the assignment. This work demonstrates the potential for LLM-generated feedback, but further research is required to explore its practical implementation.

==> reviews.txt <==
SUBMISSION: 7153
TITLE: Next-Step Hint Generation for Introductory Programming Using Large Language Models


----------------------- REVIEW 1 ---------------------

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper investigates the use of LLM to generate next-step hints for a first year programming course in Python. This includes studying different types of prompts, keywords and LLM parameters such as “temperature” which is very useful. A system called StAP-tutor was developed and evaluated from two perspectives – student’s and expert’s (teacher’s).

The number of students involved in the evaluation is small (3) but the number of evaluated hints is reasonable (~50). The experimental setup is well designed.  The research questions (1 main and 2 sub-questions) are clearly stated and answered. The results are well presented and discussed, showing the potential of LLM but also their current limitations, and suggesting directions for future work.

The topic is very timely and will be of great interest to the ACE community.

Minor: Sec. 5.4: SQ3 should be SQ2.

[This is fixed.]



----------------------- REVIEW 2 ---------------------

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
I enjoy reading the paper because it's very detailed and well structured.
Methods or findings are appropriate and very well structured and documented.

The paper's topic is highly relevant to a computing education conference, and it's important and worthwhile new work.

Overall, the paper is well prepared and will have a positive impact in the field of computer science if the tool is available for a broad public audience (CS students).

The paper would have more supporting evidence of results if it had more participants. However, it can be followed with another user study in future research.

[no comments to address]

----------------------- REVIEW 3 ---------------------

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
This paper presents initial work on a hinting tool (similar to tutoring tools) for students while they are programming that uses an LLM behind the scenes to generate the hints. The tool is integrated into StAP-tutor, which is web software for students to practice Python programming skills. Two coding exercises were used to train the prompt engineering and one was used in its evaluation. The tool was evaluated by three novice programmers (students in an AI bachelor program) as well as by experts.

I'm afraid I couldn't figure out exactly how LLMs were used in the prompt engineering. For a given snapshot, were the snapshot and the candidate prompt fed into ChatGPT or some other LLM? All I'm seeing as far as explanation are statements like "We started with an exploratory phase in which we tried many different prompts for different programs." How this is done needs to be crystal clear with it being at the center of the study.

[We extended 3.2 with more information on how we used the LLM.]

What is a "step"? The TaskTracker tool has snapshots every keystroke. Is a step a snapshot? In section 4.1 it states, "We selected between 5 and 13 programming steps per student sequence." Does this mean the authors selected 5-13 snapshots? How were they selected?

[This is clarified in 3.1 (item 3 in the numbered list).]

I think the evaluation study was reasonably constructed, but the fact that none of the three students actually completed the exercises is concerning.

This is interesting work that takes advantage of LLMs to help solve the challenging hinting problem in a novel way, but the exposition of the approach isn't clear and the evaluation study indicates that the tool should reach a higher level of maturity before publication.


[Overall, we fixed some spelling errors, and did some other minor improvements.]
